Towards more efficient quantitative safety validation of residual risk for assisted and automated driving

The safety validation of Advanced Driver Assistance Systems (ADAS) and Automated Driving Systems (ADS) increasingly demands efficient and reliable methods to quantify residual risk while adhering to international standards such as ISO 21448. Traditionally, Field Operational Testing (FOT) has been pivotal for macroscopic safety validation of automotive driving functions up to SAE automation level 2. However, state-of-the-art derivations for empirical safety demonstrations using FOT often result in impractical testing efforts, particularly at higher automation levels. Even at lower automation levels, this limitation - coupled with the substantial costs associated with FOT - motivates the exploration of approaches to enhance the efficiency of FOT-based macroscopic safety validation. Therefore, this publication systematically identifies and evaluates state-of-the-art Reduction Approaches (RAs) for FOT, including novel methods reported in the literature. Based on an analysis of ISO 21448, two models are derived: a generic model capturing the argumentation components of the standard, and a base model, exemplarily applied to Automatic Emergency Braking (AEB) systems, establishing a baseline for the real-world driving requirement for a Quantitative Safety Validation of Residual Risk (QSVRR). Subsequently, the RAs are assessed using four criteria: quantifiability, threats to validity, missing links, and black box compatibility, highlighting potential benefits, inherent limitations, and identifying key areas for further research. Our evaluation reveals that, while several approaches offer potential, none are free from missing links or other substantial shortcomings. Moreover, no identified alternative can fully replace FOT, reflecting its crucial role in the safety validation of ADAS and ADS.

==> pictures/Base_Model/Submodels/SubModel_BES.tikz <==
\providecommand{\BESInputs}{oxx}
\providecommand{\BESText}{Benchmark\\Selection}
\providecommand{\BESOption}{generic}
\providecommand{\BESOutputs}{oxo}
\providecommand{\BESFirstInput}{Risk Acceptance\\Rationale: PRB}
\providecommand{\BESFirstInputOption}{implemented}
\providecommand{\linkfirstinputto}{RAR}


\hideFlag{hideBES}{%
    \node (BES) [\BESOption, component=inputs {\BESInputs} and outputs \BESOutputs, minimum height = \minimumComponentHeight,hyperref node = sec::BES] at ($(\lastComponent.east)+(\componentMargin,0)$) {\BESText};
}

\hideFlag{hideBESFirstInput}{%
    \node(BESFirstInput)[\BESFirstInputOption,input] at ( $(BES.south west)+(-\componentMargin,\inputMarginy)$) {\BESFirstInput};
    \pgfmathtruncatemacro\inputnumber{2+\inputoffset}
    \draw[connector]  (BESFirstInput.east) -| ( $(BESFirstInput.east)!0.2!(BES-input\inputnumber)$) |- (BES-input\inputnumber) ;
}

\ifnodedefined{\lastComponent-output1}{%
    \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
    \ifnodedefined{BES-input\inputnumber}{%
        \draw[\Line{\LastComponentOption},connector]  (\lastComponent-output1) -- (BES-input\inputnumber) node[pos=0.3,\CLabel{\LastComponentOption}](HB){$\mathrm{HB}$};
    }%
}

\def\lastComponent{BES}
\def\LastComponentOption{\BESOption}


==> pictures/Base_Model/Submodels/SubModel_BES_Generic.tikz <==
\providecommand{\BESInputs}{oxx}
\providecommand{\BESText}{Benchmark\\Selection}
\providecommand{\BESOption}{generic}
\providecommand{\BESOutputs}{oxo}
\providecommand{\BESFirstInput}{Risk Acceptance Rationale}
\providecommand{\BESFirstInputOption}{generic}



\hideFlag{hideBES}{%
    \node (BES) [\BESOption, component=inputs {\BESInputs} and outputs \BESOutputs, minimum height = \minimumComponentHeight,hyperref node = sec::BES_Generic] at ($(\lastComponent.east)+(\componentMargin,0)$)  {\BESText};
}

\hideFlag{hideBESFirstInput}{%
    \node(BESFirstInput)[\BESFirstInputOption,input] at ( $(BES.south west)+(-\inputMarginx,\inputMarginy)$) {\BESFirstInput};
    \pgfmathtruncatemacro\inputnumber{2+\inputoffset}
    \draw[\Line{\BESFirstInputOption},connector]  (BESFirstInput.east) -| ( $(BESFirstInput.east)!0.2!(BES-input\inputnumber)$) |- (BES-input\inputnumber) ;
}

\ifnodedefined{\lastComponent-output1}{%
  \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
    \ifnodedefined{BES-input\inputnumber}{%
      \draw[\Line{\LastComponentOption},connector]  (\lastComponent-output1) -- (BES-input\inputnumber) node[midway,\CLabel{\LastComponentOption}](HB){$\mathrm{HB}$};%
    }%
}%

\def\lastComponent{BES}
\def\LastComponentOption{\BESOption}


==> pictures/Base_Model/Submodels/SubModel_DAC.tikz <==
\providecommand{\DACInputs}{ooxxx}
\providecommand{\DACOutputs}{oxo}
\providecommand{\DACText}{Derivation of\\Acceptance\\Criterion}
\providecommand{\DACOption}{generic}
\providecommand{\DACFirstInput}{Benchmark Reference:\\Statistics Data}
\providecommand{\DACFirstInputOption}{implemented}
\providecommand{\DACSecondInput}{Refinement Factors}
\providecommand{\DACSecondInputOption}{additional}

\hideFlag{hideDAC}{%
    \node (DAC) [\DACOption,component=inputs {\DACInputs} and outputs {\DACOutputs}, minimum height = \minimumComponentHeight,hyperref node = sec::DAC] at ($(\lastComponent.east)+(\componentMargin,0)$) {\DACText};
}%

\hideFlag{hideDACFirstInput}{%
    \node(DACFirstInput)[\DACFirstInputOption,input] at ( $(\lastComponent.south east)!0.1!(DAC.south west)+(0,\inputMarginy)$) {\DACFirstInput};
}%
\hideFlag{hideDACSecondInput}{%
    \node(DACSecondInput)[\DACSecondInputOption,input, anchor=north east] at ($(DACFirstInput.south east)+(0,\inputMarginy)$) {\DACSecondInput}; 
}%

\ifnodedefined{\lastComponent-output1}{%
    \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
    \ifnodedefined{DAC-input\inputnumber}{%
      \draw[\Line{\LastComponentOption},connector]  (\lastComponent-output1) -- (DAC-input\inputnumber) node[midway,\CLabel{\LastComponentOption}]{$\mathrm{B}$};
    }%
}%
\ifnodedefined{DACFirstInput}{%
    \pgfmathtruncatemacro\inputnumber{2+\inputoffset}
    \ifnodedefined{DAC-input\inputnumber}{%
    \draw[\Line{\DACFirstInputOption},connector]  (DACFirstInput.east)   -| ($(DACFirstInput.east)!0.2!(DAC-input\inputnumber)$)  |-     (DAC-input\inputnumber) ;
    }%
}%
\ifnodedefined{DACSecondInput}{%
    \pgfmathtruncatemacro\inputnumber{3+\inputoffset}
    \ifnodedefined{DAC-input\inputnumber}{%
    \draw[\Line{\DACSecondInputOption},connector]  (DACSecondInput.east)     -| ($(DACSecondInput.east)!0.5!(DAC-input\inputnumber)$)  |-     (DAC-input\inputnumber) ;
    }%
}%

\def\lastComponent{DAC}
\def\lastComponentOutput{$\mathrm{A}_{\mathrm{H}}$}
\def\LastComponentOption{\DACOption}


==> pictures/Base_Model/Submodels/SubModel_DAC_Generic.tikz <==
\providecommand{\DACInputs}{oxx}
\providecommand{\DACOutputs}{oxo}
\providecommand{\DACText}{Derivation of\\Acceptance\\Criterion}
\providecommand{\DACOption}{generic}

\providecommand{\DACFirstInput}{Benchmark Reference}
\providecommand{\DACFirstInputOption}{generic}

\hideFlag{hideDAC}{%
    \node (DAC) [\DACOption,component=inputs {\DACInputs} and outputs \DACOutputs, minimum height = \minimumComponentHeight,hyperref node = sec::DAC_Generic] at ($(\lastComponent.east)+(\componentMargin,0)$) {\DACText};
}%

\hideFlag{hideDACFirstInput}{%
    \node(DACFirstInput)[\DACFirstInputOption,input] at ( $(DAC.south west)+(-\inputMarginx,\inputMarginy)$) {\DACFirstInput};
}%
\ifnodedefined{DAC-input3}{%
    \providecommand{\DACSecondInput}{Refinement Factors}
    \providecommand{\DACSecondInputOption}{additional}
    \node(DACSecondInput)[\DACSecondInputOption,input, anchor=north east] at ( $(DACFirstInput.south east)+(0,\inputMarginy)$) {\DACSecondInput};
}%

\ifnodedefined{\lastComponent-output1}{%
    \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
    \ifnodedefined{DAC-input\inputnumber}{%
      \draw[\Line{\LastComponentOption},connector]  (\lastComponent-output1) -- (DAC-input\inputnumber) node[midway,\CLabel{\LastComponentOption}]{$\mathrm{B}$};
    }%
}%
\ifnodedefined{DACFirstInput}{%
    \pgfmathtruncatemacro\inputnumber{2+\inputoffset}
    \ifnodedefined{DAC-input\inputnumber}{%
    \draw[\Line{\DACFirstInputOption},connector]  (DACFirstInput.east)   -| ($(DACFirstInput.east)!0.2!(DAC-input\inputnumber)$)  |-     (DAC-input\inputnumber) ;
    }%
}%
\ifnodedefined{DACSecondInput}{%
    \pgfmathtruncatemacro\inputnumber{3+\inputoffset}
    \ifnodedefined{DAC-input\inputnumber}{%
    \draw[\Line{\DACSecondInputOption},connector]  (DACSecondInput.east)   -| ($(DACFirstInput.east)!0.4!(DAC-input\inputnumber)$)  |-     (DAC-input\inputnumber) ;
    }%
}%

\def\lastComponent{DAC}
\def\LastComponentOption{\DACOption}
\def\lastComponentOutput{$A_{\mathrm{H}}$}


==> pictures/Base_Model/Submodels/SubModel_DoVT.tikz <==
\providecommand{\DoVTInputs}{xooxxxx}
\providecommand{\DoVTOutputs}{x}
\providecommand{\DoVTText}{Derivation of\\Validation Target:\\ Null Hypothesis\\ Significance Test}
\providecommand{\DoVTOption}{implemented}

\providecommand{\DoVTFirstInput}{Test Method: \gls{FOT}}
\providecommand{\DoVTFirstInputOption}{implemented}
\providecommand{\DoVTSecondInput}{Significance: $\alpha$}
\providecommand{\DoVTSecondInputOption}{additional}
\providecommand{\DoVTThirdInput}{Allowed number of FP: $k$}
\providecommand{\DoVTThirdInputOption}{additional}
\providecommand{\DoVTlink}{sec::DoVT}

\hideFlag{hideDoVT}{%
    \node (DoVT) [\DoVTOption,component=inputs {\DoVTInputs} and outputs {\DoVTOutputs}, minimum height = \minimumComponentHeight,hyperref node = {\DoVTlink},]at ($(\lastComponent.east)+(\componentMargin,0)$)  {\DoVTText};
}%
\hideFlag{hideDoVTFirstInput}{%
    \node(DoVTFirstInput)[\DoVTFirstInputOption,input] at ($(DoVT.south west|-\lastComponent.south)+(-\inputMarginx-0.4,\inputMarginy)$) {\DoVTFirstInput};
}%
\hideFlag{hideDoVTSecondInput}{
    \node(DoVTSecondInput)[\DoVTSecondInputOption,input, anchor=north east] at ($(DoVTFirstInput.south east)+(0,\inputMarginy)$){\DoVTSecondInput};
}%
\hideFlag{hideDoVTThirdInput}{%
    \node(DoVTThirdInput)[\DoVTThirdInputOption,input, anchor=north east] at ($(DoVTSecondInput.south east)+(0.4,\inputMarginy)$){\DoVTThirdInput};
}%

\ifnodedefined{SMHBA}{%
    \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
    \draw[\Line{\SMHBAOption},connector]  (SMHBA-output1) -| ($(DoVT.north west)+(-0.5,0)$)  node[pos=0.25,\CLabel{\SMHBAOption}](PD){\acrshort {PD}}|- (DoVT-input\inputnumber) ; 
    }%
    \pgfmathtruncatemacro\inputoffset{1+\inputoffset}
}%
\hideFlag{hideConnection\lastComponent}{%
    \ifnodedefined{\lastComponent-output1}{%
        \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
        \ifnodedefined{DoVT-input\inputnumber}{%
        \draw[\Line{\LastComponentOption},connector]  (\lastComponent-output1) -- (DoVT-input\inputnumber) node[midway,clabel]{\lastComponentOutput};
        }%
    }%
}%
\ifnodedefined{DoVTFirstInput}{%
    \pgfmathtruncatemacro\inputnumber{2+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
    \draw[\Line{\DoVTFirstInputOption},connector]  (DoVTFirstInput.east)    -| ($(DoVT-input\inputnumber.west)+(-0.6,0)$)  --    (DoVT-input\inputnumber.west);    
    }%
}%
\ifnodedefined{DoVTSecondInput}{%
    \pgfmathtruncatemacro\inputnumber{3+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
        \draw[\Line{\DoVTSecondInputOption},connector]  (DoVTSecondInput.east)  -| ($(DoVT-input\inputnumber.west)+(-0.4,0)$)  --  (DoVT-input\inputnumber.west);
    }%
}%
\ifnodedefined{DoVTThirdInput}{%
    \pgfmathtruncatemacro\inputnumber{4+\inputoffset}
    \ifnodedefined{DoVT-input4}{%
                
    \draw[\Line{\DoVTThirdInputOption},connector]  (DoVTThirdInput.east)  -| ($(DoVT-input\inputnumber.west)+(-0.2,0)$)  --  (DoVT-input\inputnumber.west);     
    }%
}%

\def\lastComponent{DoVT}
\def\LastComponentOption{\DoVTOption}
\def\inputoffset{0}




==> pictures/Base_Model/Submodels/SubModel_DoVT_Generic.tikz <==
\providecommand{\DoVTInputs}{oxx}
\providecommand{\DoVTOutputs}{x}
\providecommand{\DoVTText}{Derivation of\\Validation\\Target(s)}
\providecommand{\DoVTOption}{generic}

\providecommand{\DoVTFirstInput}{Test Method(s)}
\providecommand{\DoVTFirstInputOption}{generic}

\hideFlag{hideDoVT}{%
    \node (DoVT) [\DoVTOption,component=inputs {\DoVTInputs} and outputs \DoVTOutputs, minimum height = \minimumComponentHeight,hyperref node = sec::DoVT_Generic]at ($(\lastComponent.east)+(\componentMargin,0)$)  {\DoVTText};
}%

\hideFlag{hideDoVTFirstInput}{%
    \node(DoVTFirstInput)[\DoVTFirstInputOption,input, anchor=north east] at ($(DoVT.south west)+(-\inputMarginx,\inputMarginy)$) {\DoVTFirstInput};
}%

\pgfmathtruncatemacro\inputnumber{3+\inputoffset}
\ifnodedefined{DoVT-input\inputnumber}{%
    \providecommand{\DoVTSecondInput}{Confidence: $(1-\alpha)$}
    \providecommand{\DoVTSecondInputOption}{additional}
    \node(DoVTSecondInput)[\DoVTSecondInputOption,input, anchor=north west] at ($(DoVTFirstInput.south west)+(0,\inputMarginy)$) {\DoVTSecondInput};
}

\hideFlag{hideConnection\lastComponent}{%
    \ifnodedefined{\lastComponent-output1}{%
        \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
        \ifnodedefined{DoVT-input\inputnumber}{%
        \draw[\Line{\LastComponentOption},connector]  (\lastComponent-output1) -- (DoVT-input\inputnumber) node[midway,clabel]{\lastComponentOutput};
        }%
    }%
}%
\ifnodedefined{DoVTFirstInput}{%
    \pgfmathtruncatemacro\inputnumber{2+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
    \draw[\Line{\DoVTFirstInputOption},connector]  (DoVTFirstInput.east)    -| ($(DoVTFirstInput.east)!0.2!(DoVT-input2)$)  |-    (DoVT-input\inputnumber.west); 
    }%
}%
\ifnodedefined{DoVTSecondInput}{%
    \pgfmathtruncatemacro\inputnumber{3+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
        \draw[\Line{\DoVTSecondInputOption},connector]  (DoVTSecondInput.east)  -| ($(DoVTSecondInput.east)!0.5!(DoVT-input\inputnumber)$)  |-  (DoVT-input\inputnumber.west);
    }%
}%


\def\lastComponent{DoVT}
\def\LastComponentOption{\DoVTOption}




==> pictures/Base_Model/Submodels/SubModel_DoVT_RASequentialTesting.tikz <==

\providecommand{\DoVTInputs}{xoooxxxxx}
\providecommand{\DoVTOutputs}{x}
\providecommand{\DoVTText}{Derivation of Validation\\Target: Sequential\\Probability Ratio Test}
\providecommand{\DoVTOption}{implemented}

\providecommand{\DoVTFirstInput}{Test Method: \gls{FOT}}
\providecommand{\DoVTFirstInputOption}{implemented}
\providecommand{\DoVTSecondInput}{Type I Error-Probability: $\alpha$}
\providecommand{\DoVTSecondInputOption}{additional}
\providecommand{\DoVTThirdInput}{Type II Error-Probability: $\beta$}
\providecommand{\DoVTThirdInputOption}{additional}
\providecommand{\DoVTFourthInput}{Hypothesis H1 about MTBF: $\theta_1$}
\providecommand{\DoVTFourthInputOption}{additional}

\hideFlag{hideDoVT}{%
    \node (DoVT) [\DoVTOption,component=inputs {\DoVTInputs} and outputs {\DoVTOutputs}, text width= 3cm, minimum height = \minimumComponentHeight]at ($(\lastComponent.east)+(\componentMargin,0)$)  {\DoVTText};
}%
\hideFlag{hideDoVTFirstInput}{%
    \node(DoVTFirstInput)[\DoVTFirstInputOption,input] at ($(\lastComponent.south east)!0.2!(DoVT.south west)+(0,\inputMarginy +0.2)$) {\DoVTFirstInput};
}%
\hideFlag{hideDoVTSecondInput}{%
    \node(DoVTSecondInput)[\DoVTSecondInputOption,input, anchor=north east] at ($(DoVTFirstInput.south east)+(0,\inputMarginy)$){\DoVTSecondInput};
}%
\hideFlag{hideDoVTThirdInput}{%
    \node(DoVTThirdInput)[\DoVTThirdInputOption,input, anchor=north east] at ($(DoVTSecondInput.south east)+(0,\inputMarginy)$){\DoVTThirdInput};
}%
\hideFlag{hideDoVTFourthInput}{%
    \node(DoVTFourthInput)[\DoVTFourthInputOption,input, anchor=north east] at ($(DoVTThirdInput.south east)+(0.2,\inputMarginy)$){\DoVTFourthInput};
}%

\ifnodedefined{SMHBA}{%
    \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
    \draw[\Line{\SMHBAOption},connector]  (SMHBA-output1) -| ($(DoVT.north west)+(-0.5,0)$)  node[pos=0.25,\CLabel{\SMHBAOption},](ED){\acrshort {ED}}|- (DoVT-input\inputnumber) ; 
    }%
}%
\hideFlag{hideConnection\lastComponent}{%
    \ifnodedefined{\lastComponent-output1}{%
        \pgfmathtruncatemacro\inputnumber{2+\inputoffset}
        \ifnodedefined{DoVT-input\inputnumber}{%
        \draw[connector]  (\lastComponent-output1) -- (DoVT-input\inputnumber) node[midway,\CLabel{\LastComponentOption},]{\lastComponentOutput};
        }%
    }%
}%
\ifnodedefined{DoVTFirstInput}{%
    \pgfmathtruncatemacro\inputnumber{3+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
    \draw[\Line{\DoVTFirstInputOption},connector]  (DoVTFirstInput.east)    -| ($(DoVTFirstInput.east)!0.3!(DoVT-input\inputnumber)$)  |-    (DoVT-input\inputnumber.west);     
    }%
}%
\ifnodedefined{DoVTSecondInput}{%
    \pgfmathtruncatemacro\inputnumber{4+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
        \draw[\Line{\DoVTSecondInputOption},connector]  (DoVTSecondInput.east)  -| ($(DoVTSecondInput.east)!0.45!(DoVT-input\inputnumber)$)  |-  (DoVT-input\inputnumber.west);
    }%
}%
\ifnodedefined{DoVTThirdInput}{%
    \pgfmathtruncatemacro\inputnumber{5+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
        \draw[\Line{\DoVTThirdInputOption},connector]  (DoVTThirdInput.east)  -| ($(DoVTThirdInput.east)!0.55!(DoVT-input\inputnumber)$)  |-  (DoVT-input\inputnumber.west);
    }%
}%
\ifnodedefined{DoVTFourthInput}{%
    \pgfmathtruncatemacro\inputnumber{6+\inputoffset}
    \ifnodedefined{DoVT-input\inputnumber}{%
        \draw[\Line{\DoVTFourthInputOption},connector]  (DoVTFourthInput.east)  -| ($(DoVTFourthInput.east)!0.6!(DoVT-input\inputnumber)$)  |-  (DoVT-input\inputnumber.west);     
    }%
}%

\def\lastComponent{DoVT}
\def\LastComponentOption{\DoVTOption}




==> pictures/Base_Model/Submodels/SubModel_HI.tikz <==
\providecommand{\HIInputs}{o}
\providecommand{\HIOutputs}{oxo}
\providecommand{\HIText}{Hazard\\Identification\\and  Evaluation}
\providecommand{\HIOption}{generic}
\providecommand{\linkto}{_Generic}

\hideFlag{hideHI}{%
    \node [\HIOption,component=inputs {\HIInputs} and outputs {\HIOutputs}, anchor=north west, minimum height = \minimumComponentHeight,hyperref node = sec::HI\linkto] (HI) at (0,\inputMarginy) {\HIText};
    \coordinate (InputHeight) at ( $(HI.south)+(0,-0.2)$);
}%

\def\lastComponent{HI}
\def\LastComponentOption{\HIOption}




==> pictures/Base_Model/Submodels/SubModel_Legend.tikz <==
\providecommand{\legendPosition}{south east}
\providecommand{\legendOffsetX}{-0.1}
\providecommand{\legendOffsetY}{0.1}

\matrix [legend, anchor = {\legendPosition}] at ($ (current bounding box.{\legendPosition})+({\legendOffsetX},{\legendOffsetY})$)  {%
\node [generic,component=inputs o and outputs o,anchor = center,minimum height=2 mm, minimum width=5 mm, text width=0cm] {}; & \node [anchor = west, inner sep=0pt] {Generic};\\
\node [implemented,component=inputs o and outputs o,anchor = center,minimum height=2 mm, minimum width=5 mm, text width=0cm] {}; & \node [anchor = west, inner sep=0pt] {Specified};\\
\node [additional,component=inputs o and outputs o,anchor = center,minimum height=2 mm, minimum width=5 mm, text width=0cm] {}; & \node [anchor = west, inner sep=0pt] {Additional}; \\
  };


==> pictures/Base_Model/Submodels/SubModel_Legend_Generic_Specific.tikz <==
\providecommand{\legendPosition}{south east}
\providecommand{\legendOffsetX}{-0.1}
\providecommand{\legendOffsetY}{0.1}

\matrix [draw,above left,row sep=1mm,column sep=1mm, anchor = {\legendPosition}, inner sep=1pt] at ($ (current bounding box.{\legendPosition})+({\legendOffsetX},{\legendOffsetY})$)  {%
\node [generic,component=inputs o and outputs o,anchor = center,minimum height=2 mm, minimum width=5 mm, text width=0cm] {}; & \node [anchor = west, inner sep=0pt] {Generic};\\
\node [implemented,component=inputs o and outputs o,anchor = center,minimum height=2 mm, minimum width=5 mm, text width=0cm] {}; & \node [anchor = west, inner sep=0pt] {Specified};\\
  };


==> pictures/Base_Model/Submodels/SubModel_SMHBA.tikz <==
\providecommand{\SMHBAFirstInput}{Statistical Model:\\HB Distribution Assumption}
\providecommand{\SMHBAInputs}{x}
\providecommand{\SMHBAOutputs}{x}
\providecommand{\SMHBAText}{Derivation of\\Validation Target:\\ Null Hypothesis\\ Significance Test}
\providecommand{\SMHBAOption}{additional}
\providecommand{\SMHBALineOption}{additionalLine}

\hideFlag{hideSMHBA}{
    \node (SMHBA) [\SMHBAOption,component=inputs {\SMHBAInputs} and outputs {\SMHBAOutputs},minimum height=0.75cm, text width= 4cm, anchor=south west,hyperref node = sec::SMHBA] at ($(HI.north east)+(\componentMargin,-\inputMarginy)$)  {\SMHBAFirstInput};
}
\ifnodedefined{HB}{%
    \ifnodedefined{SMHBA}{%
       \draw[\SMHBALineOption,connector] (HB.north) |- (SMHBA-input1);
    }%
}%


==> pictures/Base_Model/Submodels/SubModel_TE.tikz <==
\providecommand{\TEInputs}{oxx}
\providecommand{\TEOutputs}{o}
\providecommand{\TEText}{Evaluation}
\providecommand{\TEOption}{generic}

\providecommand{\TEFirstInput}{Observation:\\Number of HB Observed\\\& Distance Driven}
\providecommand{\TEFirstInputOption}{implemented}
\providecommand{\TEVTarget}{$\tau_{k}$}

\hideFlag{hideTE}{%
    \node (TE) [\TEOption,component=inputs {\TEInputs} and outputs {\TEOutputs}, minimum height = \minimumComponentHeight,hyperref node = sec::TE]at ($(\lastComponent.east)+(1.4*\componentMargin,0)$)  {\TEText}; 
}%

\hideFlag{hideFirstInputTE}{%
    \node(FirstInputTE)[\TEFirstInputOption,input, anchor=north east] at ( $(\lastComponent.south east-|TE.south west)+(-0.75*\componentMargin,\inputMarginy)$) {\TEFirstInput}; 
}%

\ifnodedefined{\lastComponent-output1}{%
    \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
    \ifnodedefined{TE-input\inputnumber}{%
        \draw[\Line{\LastComponentOption},connector]  (\lastComponent-output1) -- (TE-input\inputnumber) node[pos=0.45,\CLabel{\LastComponentOption}]{$\mathrm{VT}$: \TEVTarget};
    }%
}%
\ifnodedefined{FirstInputTE}{%
    \pgfmathtruncatemacro\inputnumber{2+\inputoffset}
    \ifnodedefined{TE-input\inputnumber}{%
        \draw[\Line{\TEFirstInputOption},connector]  (FirstInputTE.east)   -| ($(FirstInputTE.east)!0.5!(TE-input\inputnumber)$)  |-     (TE-input\inputnumber) ;
    }%
}%



==> pictures/Base_Model/Submodels/SubModel_TE_Generic.tikz <==
\providecommand{\TEInputs}{oxx}
\providecommand{\TEOutputs}{o}
\providecommand{\TEText}{Evaluation}
\providecommand{\TEOption}{generic}

\providecommand{\TEFirstInput}{Observation}
\providecommand{\TEFirstInputOption}{generic}
\providecommand{\TEVTarget}{\VTi{}}

\hideFlag{hideTE}{%
    \node (TE) [\TEOption,component=inputs {\TEInputs} and outputs {\TEOutputs}, minimum height = \minimumComponentHeight,hyperref node = sec::TE_Generic]at ($(\lastComponent.east)+(\componentMargin,0)$)  {\TEText}; 
}%

\hideFlag{hideFirstInputTE}{%
    \node(FirstInputTE)[\TEFirstInputOption,input] at ( $(TE.south west)+(-\inputMarginx,\inputMarginy)$) {\TEFirstInput}; 
}%

\ifnodedefined{\lastComponent-output1}{%
    \pgfmathtruncatemacro\inputnumber{1+\inputoffset}
    \ifnodedefined{TE-input\inputnumber}{%
        \draw[\Line{\LastComponentOption},connector,multiline]  (\lastComponent-output1) -- (TE-input\inputnumber) node[pos=0.5,clabel]{\TEVTarget};
    }%
}%
\ifnodedefined{FirstInputTE}{%
    \pgfmathtruncatemacro\inputnumber{2+\inputoffset}
    \ifnodedefined{TE-input\inputnumber}{%
        \draw[\Line{\TEFirstInputOption},connector]  (FirstInputTE.east)   -| ($(FirstInputTE.east)!0.2!(TE-input\inputnumber)$)  |-     (TE-input\inputnumber) ;
    }%
}%



==> pictures/Methodology.tikz <==
\begin{tikzpicture}[
    font=\sffamily,
    block/.style={
        rectangle,
        draw,
        align=center,
        minimum height=0.4cm,
        inner sep = 2 pt
    },
    decision/.style={
        diamond,
        draw,
        aspect=2,
        minimum width=0.8cm,
        minimum height=0.4cm,
        align=center, 
    },
    pinkarr/.style={->, thick, draw=magenta},
    every node/.style={font=\footnotesize}
]

\def\dxMain{2}
\def\dy{0.15}
\def\dxSide{1.2}
\def\withFirstColumn{3.2cm}
\def\withFirstColumnb{4.9cm}
\def\withSecondColumn{5cm}
\def\withThirdColumn{2.5cm}

\node (start) [circle, minimum size=0.1cm, fill=black, anchor = west, scale=0.6] at (0,0) {};

\node[block, anchor=north] (init) at ($(start.south)+(0,-1.5*\dy)$) {Initial Literature Research};

\node[block, minimum width=\withFirstColumn, anchor=north east] (generic) 
    at ($(start.north-|init.north west) + (\columnwidth, 0)$)
    {Extract \textbf{\textit{\GenericModel{}}}};

\node[block, minimum width=\withFirstColumn, anchor=north] (base) 
    at ($(generic.south) + (0, -\dy)$)
    {Extract \textbf{\textit{\BaseModel{}}}};

\node[block , minimum width=\withFirstColumnb, anchor=north east] (extract) 
    at ($(base.south east) + (0, -\dy)$)
    {Extract Potential Reduction Approaches};

\node[block, minimum width=\withFirstColumnb, anchor=north east] (evaluate) 
    at ($(extract.south east) + (0, -\dy)$)
    {Evaluate Each Reduction Approach};

\node[decision, anchor=north,inner sep =1pt] (dec1) at ($(evaluate.south) + (0, -\dy)$){};
\node[anchor=west, text width= 1.8 cm, align=left, yshift=-3pt] at (dec1.east) {Integratable \&\\ Quantifiable?};

\node[block, minimum width=\withSecondColumn, anchor=north west] (ident) 
    at ($(evaluate.south west-|init.west) + (0.1,-\dy)$)
    {Identify Missing Links};

\node[block,minimum width=\withSecondColumn, anchor=north] (litres)  
    at ($(ident.south) + (0, -\dy)$)
    {Literature Research on Missing Links};

\node[decision, anchor=north, inner sep =1pt] (dec2) 
    at ($(litres.south) + (0, -\dy)$){};
\node[anchor=north] at (dec2.south)  {Missing Links Resolved?};

\node[block, anchor=east, minimum width=\withFirstColumn] (stop) 
    at ($(evaluate.east|-dec2.east)$)
    {Clustering \& Assessment\\of Approaches};

\node[clabel, inner sep = 2pt,anchor=west](InitialLiterature) at ($(init.north east)+(0.4,0)$){ISO 21448 \&\\Supplementary\\Literature};
\draw[](init.east)-|($(init.east)!0.5!(InitialLiterature.west)$)|-(InitialLiterature.west);
\draw[connector]
  (InitialLiterature.east) -|  ($(InitialLiterature.east)!0.5!(generic.west)$)|-(generic.west);

\draw[connector] (init.south) |- node[clabel,pos=0.75](FurtherLiterature){Further Literature} (extract.west);
\draw[connector] (InitialLiterature.east) -|  ($(InitialLiterature.east)!0.5!(base.west)$)|-(base.west);
\draw[connector] (generic) -- (base);
\draw[connector] (base.south) -- (extract.north-|base.south);
\draw[connector] (extract) -- (evaluate);
\draw[connector] (evaluate) -- (dec1);

\draw[connector]
  (dec1.south) -- ++(0,-0.01)
  node[pos=0.35, anchor=north east]{yes}--
  (stop.north-|dec1.south);

\draw[connector]
  (dec1.west) -- ++(-0.01,0) node[pos=1, anchor=south east, yshift=-1pt]{no} -- (ident.east);

\draw[connector] (ident.south) -- (litres);
\draw[connector] (litres) -- (dec2);

\draw[connector]
  (dec2.east) -- ++(-0.01,0)
  node[pos=1, anchor=south west, yshift=-1pt]{no}--
  (dec2.east-|stop.west);

\draw[connector]
  (dec2.west) -- ++(-0.01,0) node[pos=1, anchor=south east, yshift=-2pt]{yes} -- (dec2.west-|init.west) |- ($(evaluate.west-|dec2.west)+(-0.1,0)$)  -- (evaluate.west);

\draw[connector] (start)--(init);
\end{tikzpicture}


==> pictures/Reduction_Path_overview.tikz <==
\begin{tikzpicture}[x=1cm,y=1cm,
  RX/.style={blockText, minimum height=1.4cm, text width=1.7cm},
  RLabel/.style={
        rectangle,
        draw,
        rounded corners =1 mm,
        align=center,
        minimum height=2 mm,
        inner sep = 1 pt,
        font=\scriptsize,
        fill=white
   }
]
  \def\labelxshift{1.5mm}
  \def\leftoffset{-6.1}
  \def\leftoffsetsecondlevel{2}
  \def\levelOneWidth{1.9cm}
    \node[RX, anchor=south west](DecompositionAH) at (0,0) [hyperref node=sec::RADecompositionAH] {\RADecompositionAH{}};
    \node[RX, anchor=south west](DecompositionHB) at (\textwidth*0.11,0) [hyperref node=sec::RADecompositionHB] {\RADecompositionHB{}};
    \node[RX, anchor=south west](Redundancy) at (\textwidth*0.22,0) [hyperref node=sec::RARedundancy] {\RARedundancy{}};
    \node[RX, anchor=south west] (SequentialTesting) at (\textwidth*0.33,0) [hyperref node=sec::RASequentialTesting] {\RASequentialTesting{}};
    \node[RX, anchor=south west] (BayesianStatistics) at (\textwidth*0.44,0) [hyperref node=sec::RABayesianStatistics] {\RABayesianStatistics{}};
    \node[RX, anchor=south west] (HYRP) at (\textwidth*0.55,0) [hyperref node=sec::RAHighYieldRouteProfiles] {\RAHighYieldRouteProfiles{}};
    \node[RX, anchor=south west] (EVT) at (\textwidth*0.66,0) [hyperref node=sec::RAEVA] {\RAEVA{}};
    \node[RX, anchor=south west] (VirtualFOT) at (\textwidth*0.77,0) [hyperref node=sec::RAVirtualFOT] {\RAVirtualFOT{}};
    \node[RX, anchor=south west] (SBT) at (\textwidth*0.88,0) [hyperref node=sec::RASBT] {\RASBT{}};

    \node[RX,anchor=south] (EquivalentAH) at ($(DecompositionHB.north)!0.5!(Redundancy.north)+(0,+0.4)$) [hyperref node=sec::RPEquivalentCriteria] {\RPEquivalentCriteria{}};
    \node[RX,anchor=south] (AlternativeStatisticalInference) at ($(SequentialTesting.north)!0.5!(BayesianStatistics.north)+(0,+0.4)$) [hyperref node=sec::RPAlternativeInference] {\RPAlternativeInference{}};
    \node[RX,anchor=center] (LoweringRequirements) at ($(EquivalentAH)!0.5!(AlternativeStatisticalInference)+(0,0)$) [hyperref node=sec::RPLoweringRequirements] {\RPLoweringRequirements{}};
    
    \node[RX,anchor=south] (ImproveTestProfile) at ($(HYRP.north)+(0,+0.4)$) [hyperref node=sec::RPTestProfile] {\RPTestProfile{}};
    \node[RX,anchor=south] (ImproveValueEsimation) at ($(EVT.north)+(0,+0.4)$) [hyperref node=sec::RPValueEstimation] {\RPValueEstimation{}};
    
    \node[RX,anchor=south] (SimBT) at ($(VirtualFOT.north)+(0,+0.4)$) [hyperref node=sec::RAVirtualFOT] {\RPSimBT{}};
    \node[RX,anchor=south] (PG) at ($(SBT.north)+(0,+0.4)$)[hyperref node=sec::RASBT] {\RPPGT{}};
    
  \node[RX,anchor=south,hyperref node=sec::RCReevaluation,text width=\levelOneWidth] (Reevaluation) at ($(LoweringRequirements.north)+(0,+0.4)$) {\RCReevaluation{}};
  \node[RX,anchor=south,hyperref node=sec::RCUncertainty] (ReduceUncertainty) at ($(ImproveTestProfile.north)!0.5!(ImproveValueEsimation.north)+(0,+0.4)$) {\RCUncertainty{}};
  \node[RX,anchor=south,hyperref node=sec::RCSupplement,text width=\levelOneWidth] (SupplemementFOT) at ($(SimBT.north)!0.5!(PG.north)+(0,+0.4)$) {\RCSupplement{}};
  

  \node [anchor=south] (SST) at ($(ReduceUncertainty.north)+(0,+0.4)$) [circle, circle, minimum size=0.1cm, fill=black, scale=0.6] {};
  
  \node (BaseModel) at ($(SST.north)+(0,0)$) [draw=none, text width=3cm, minimum height=0cm, anchor=south, text centered] {\BaseModel{}};
  
  \draw[-latex] (SST.south)-- ++(0,-0.2)-| (Reevaluation.north);
  \draw[-latex] (SST.south)-- ++(0,-0.2)-| (ReduceUncertainty.north);
  \draw[-latex] (SST.south)-- ++(0,-0.2)-| (SupplemementFOT.north);
  
  \draw[-latex] (Reevaluation.south)-- ++(0,-0.2)-| (EquivalentAH.north);
  \draw[-latex] (Reevaluation.south)-- ++(0,-0.2)-| (LoweringRequirements.north);
  \draw[-latex] (Reevaluation.south)-- ++(0,-0.2)-| (AlternativeStatisticalInference.north);
  
  \draw[-latex] (EquivalentAH.south)-- ++(0,-0.2)-| (DecompositionAH.north);
  \draw[-latex] (EquivalentAH.south)-- ++(0,-0.2)-| (DecompositionHB.north);
  \draw[-latex] (EquivalentAH.south)-- ++(0,-0.2)-| (Redundancy.north);
  
  \draw[-latex] (AlternativeStatisticalInference.south)-- ++(0,-0.2)-| (SequentialTesting.north);
  \draw[-latex] (AlternativeStatisticalInference.south)-- ++(0,-0.2)-| ($(BayesianStatistics.north west)!0.5!(BayesianStatistics.north east)$);
  
  \draw[-latex] (ReduceUncertainty.south)-- ++(0,-0.2)-| (ImproveValueEsimation.north);
  \draw[-latex] (ReduceUncertainty.south)-- ++(0,-0.2)-| (ImproveTestProfile.north);
  
  \draw[-latex] (ImproveValueEsimation.south)-- ++(0,-0.2)-| (EVT.north);
  \draw[-latex] (ImproveTestProfile.south)-- ++(0,-0.2)-| (HYRP.north);
  
  \draw[-latex] (SupplemementFOT.south)-- ++(0,-0.2)-| (SimBT.north);
  \draw[-latex] (SupplemementFOT.south)-- ++(0,-0.2)-| (PG.north);
  
  \draw[-latex] (SimBT.south)-- ++(0,-0.2)-| (VirtualFOT.north);
  \draw[-latex] (PG.south)-- ++(0,-0.2)-| (SBT.north);
  
  \draw[-latex] ($ (SimBT.south west)!0.75!(SimBT.south east) $) -- ++(0,-2mm) -| 
    ($ (SBT.north west)!0.25!(SBT.north east) $);

    \node[text = gray, anchor=south west] (RA) at ($(DecompositionAH.north west)+(0,0.3)$) {Reduction Approaches};
    \draw[dotted, gray] ($(SBT.north east)+(0,0.3)$) -| (RA.south east) -- (RA.north east) -- (RA.north west) -- (RA.south west);
    \node[text = gray, anchor=south west] (RP) at ($(DecompositionAH.north west|-EquivalentAH.north)+(0,0.3)$) {Reduction Paths};
    \draw[dotted, gray] ($(SBT.north east|-EquivalentAH.north)+(0,0.3)$) -| (RP.south east) |-  (RP.north west) -- (RP.south west);
    \node[text = gray, anchor=south west] (RC) at ($(DecompositionAH.north west|-Reevaluation.north)+(0,0.3)$) {Reduction Clusters};
    \draw[dotted, gray] ($(SBT.north east|-Reevaluation.north)+(0,0.3)$) -| (RC.south east) |- (RC.north west) -- (RC.south west);


  
\end{tikzpicture}


==> pictures/sotif_flowchart.tikz <==
\begin{tikzpicture}[]

\tikzstyle{process} = [rectangle, minimum width=4cm, minimum height=0.8cm, text centered, text width=4cm, draw=black, inner sep =2 pt]
\tikzstyle{decision} = [diamond, minimum width=0.7cm, minimum height=0.7cm, text centered, aspect=1, draw=black]
\tikzstyle{arrow} = [connector]
\tikzstyle{annotation} = [rectangle, text centered, text width=4cm, inner sep=1 pt, minimum height=0cm]
\tikzstyle{number} =[circle, fill=black, text=white, circle, font=\footnotesize, text centered, inner sep =0.5pt, minimum size=0.35cm]

\def\hDistance{0.5}
\def\vDistance{0.25}
\def\decVLabelOffset{-.2}
\def\decHLabelOffset{.1}
\node (start) [circle, minimum size=0.3cm, fill=black, scale=0.6] at (0,0) {};
\node (spec) [process, anchor = west, hyperref node= sec::ClauseFive] at ($ (start.east) + (\hDistance,0) $) {Specification and Design};
\node (hazards) [process,anchor = west, hyperref node= sec::ClauseSixa] at ($ (spec.east) + (\hDistance,0) $){Identification and Evaluation of Hazards};
\node (dec6) [decision, anchor = west] at ($ (hazards.east) + (\hDistance,0) $) {};
\node (annotdec6) [annotation, anchor=south] at ($(dec6.north)+(0,0.25)$) {"Controllable in general" or "no result in harm"?};
\node (residualRisk) [process, anchor=north, hyperref node=sec::ClauseSixb] at ($ (dec6.south) + (0,-\vDistance) $) {Specification of Acceptance Criteria for Residual Risk};
\node (funcInsuff) [process, anchor=north, hyperref node=sec::ClauseSeven] at ($ (residualRisk.south) + (0,-\vDistance) $) {Identification and Evaluation of Potential Functional Insufficiencies and Triggering Conditions};
\node (funcMod) [process,anchor=north, hyperref node=sec::ClauseEight] at ($ (spec.south) + (0,-\vDistance) $) {Functional Modifications Addressing SOTIF-Related Risks
};
\node (dec7) [decision, anchor=north] at ($ (funcInsuff.south) + (0,-\vDistance) $) {};
\node (annotdec7) [annotation,anchor=west] at ($ (dec7.east) + (-0.2,0) $) {System Response to Triggering Conditions Acceptable?};
\node (vvstrat) [process,anchor=north, hyperref node=sec::ClauseNine] at ($ (dec7.south) + (0,-\vDistance) $) {Definition of Verification and Validation Strategy};
\node (scenariosEval) [process,anchor=north, hyperref node=sec::ClauseTen] at ($ (vvstrat.south) + (0,-\vDistance) $) {Evaluation of Known and Unknown Scenarios};
\node (dec12) [decision, anchor=north] at ($ (scenariosEval.south) + (0,-\vDistance) $) {};
\node (annotdec12) [annotation, anchor=north] at ($(dec12.south)+(0,0)$) {Absence of unreasonable risk?};
\node (end) [process, hyperref node=sec::ClauseTwelve, anchor=west] at ($(dec6-|residualRisk.east)+(\hDistance,0)$) {Evaluation of Achievement of the \gls{SOTIF}};
\node (opActivities) [process,anchor=north, hyperref node=sec::ClauseThirteen] at ($ (end.south) + (0,-\vDistance) $) {Operation Phase Activities};
\node (dec13) [decision, anchor=center] at ($(opActivities.south|-funcInsuff) + (0,0) $) {};
\node (annotdec13) [annotation, anchor=north ] at ($(dec13.south)+(0,0)$){Observed potential SOTIF issues?};

\draw [arrow] (start) -- (spec);
\draw [arrow] (spec) -- (hazards);
\draw [arrow] (hazards) -- (dec6);
\draw [arrow] (dec6) -- (end);
\node [anchor=south west] at ($(dec6.east)+(\decHLabelOffset,0)$) {Yes};
\draw [arrow] (dec6) -- (residualRisk);
\node [anchor=north west] at ($(dec6.south)+(\decHLabelOffset,-\decVLabelOffset)$) {No};
\draw [arrow] (residualRisk) -- (funcInsuff);
\draw [arrow] (funcInsuff) -| (hazards);
\draw [arrow] (funcMod) -- (spec);
\draw [arrow] (funcInsuff) -- (dec7);
\draw [arrow] (dec7) -- ++(-1, 0) -|  ($(funcMod.south) + (.5, 0)$);
\node [anchor=south east] at ($(dec7.west)+(-\decHLabelOffset,0)$) {No};
\draw [arrow] (dec7) -- (vvstrat);
\node [anchor=north west] at ($(dec7.south)+(\decHLabelOffset,-\decVLabelOffset)$) {Yes};
\draw [arrow] (vvstrat) -- (scenariosEval);
\draw [arrow] (end) -- (opActivities);
\draw [arrow] (scenariosEval) -- (dec12);
\draw [arrow] (dec12) -- ++(-1, 0) (dec12) -|  ($(funcMod.south) + (-.5, 0)$);
\node [anchor=south east] at ($(dec12.west)+(-\decHLabelOffset,0)$) {No};
\draw [arrow] (dec12) -- ++(1, 0) (dec12) -|  ($(end) + (2.5, 0)$) -- (end.east);
\node [anchor=south west] at ($(dec12.east)+(\decHLabelOffset,0)$) {Yes};
\draw [arrow] (opActivities) -- (dec13);
\draw [arrow] (dec13) --   (funcInsuff);
\node [anchor=south east] at ($(dec13.west)+(-\decHLabelOffset,0)$) {Yes};
\draw [arrow] (dec13) -- ++(1, 0) (dec13) -| ($(opActivities.south east) + (-0.25, 0)$);
\node [anchor=south west] at ($(dec13.east)+(\decHLabelOffset,0)$) {No};


\node [number, yshift=-1,hyperref circle = sec::ClauseFive]                 at (spec.north east) {5};
\node [number, yshift=-1,hyperref circle = sec::ClauseSixa]                 at (hazards.north east) {6};
\node [number, yshift=-1,hyperref circle = sec::ClauseSixb]                 at (residualRisk.north east) {6};
\node [number, yshift=-1,hyperref circle = sec::ClauseTwelve]               at (end.north east) {12};
\node [number, yshift=-1,hyperref circle = sec::ClauseSeven]                at (funcInsuff.north east) {7};
\node [number, yshift=-1,hyperref circle = sec::ClauseNine]                 at (vvstrat.north east) {9};
\node [number, yshift=-1,hyperref circle = sec::ClauseTen] (Ten)            at (scenariosEval.north east) {10};
\node [number, yshift=-1,hyperref circle = sec::ClauseEight]                at (funcMod.north east) {8};
\node [number, yshift=-1,hyperref circle = sec::ClauseThirteen]             at (opActivities.north east) {13};
\node [number,hyperref circle = sec::ClauseEleven, anchor=west]  at ($(Ten.east) + (0.1, 0)$) {11};

\node [number,hyperref circle = sec::ClauseSixa]     at (dec6.center) {6};
\node [number,hyperref circle = sec::ClauseSeven]    at (dec7.center) {7};
\node [number,hyperref circle = sec::ClauseTwelve]   at (dec12.center) {12};
\node [number,hyperref circle = sec::ClauseThirteen] at (dec13.center) {13};

\end{tikzpicture}

